Enabling Programmable Inference and ISAC at the 6GR Edge with dApps

The convergence of communication, sensing, and Artificial Intelligence (AI) in the Radio Access Network (RAN) offers compelling economic advantages through shared spectrum and infrastructure. How can inference and sensing be integrated in the RAN infrastructure at a system level? Current abstractions in O-RAN and 3GPP lack the interfaces and capabilities to support (i) a dynamic life cycle for inference and Integrated Sensing and Communication (ISAC) algorithms, whose requirements and sensing targets may change over time and across sites; (ii) pipelines for AI-driven ISAC, which need complex data flows, training, and testing; (iii) dynamic device and stack configuration to balance trade-offs between connectivity, sensing, and inference services. This paper analyzes the role of a programmable, software-driven, open RAN in enabling the intelligent edge for 5G and 6G systems. We identify real-time user-plane data exposure, open interfaces for plug-and-play inference and ISAC models, closed-loop control, and AI pipelines as elements that evolutions of the O-RAN architecture can uniquely provide. Specifically, we describe how dApps - a real-time, user-plane extension of O-RAN - and a hierarchy of controllers enable real-time AI inference and ISAC. Experimental results on an open-source RAN testbed demonstrate the value of exposing I/Q samples and real-time RAN telemetry to dApps for sensing applications.

==> DATA/crlb_data.csv <==
overhead_mbps,rmse_range_m,rmse_vel_ms
298.37,3.625088,45.061677
332.10,3.070581,45.061677
362.20,2.663207,45.061677
445.71,2.195121,36.329886
473.55,1.965366,36.329886
561.17,1.677398,30.096290
587.92,1.530014,30.096290
611.60,1.408302,30.096290
703.72,1.237584,25.462768
726.82,1.151331,25.462768
822.13,1.027326,21.907745
843.12,0.965393,21.907745
941.05,0.871739,19.109652
961.77,0.824101,19.109652
980.29,0.782064,19.109652
1080.78,0.714915,16.860536
1099.27,0.681298,16.860536
1205.97,0.620633,15.020559
1222.53,0.594634,15.020559
1327.51,0.551003,13.492581
1343.33,0.529719,13.492581
1358.32,0.510018,13.492581
1464.91,0.475830,12.207232
1479.29,0.459368,12.207232
1586.28,0.430750,11.113792
1600.12,0.416812,11.113792
1709.10,0.392167,10.174403
1722.41,0.380254,10.174403
1735.13,0.369044,10.174403
1845.24,0.348749,9.360300
1857.51,0.339044,9.360300
1967.65,0.321513,8.649272
1980.38,0.312901,8.649272
2094.26,0.295624,8.023929
2105.62,0.288271,8.023929
2218.22,0.274696,7.470479
2229.22,0.268190,7.470479
2239.81,0.261985,7.470479
2352.29,0.250432,6.977858
2363.45,0.244804,6.977858
2476.55,0.234467,6.537101
2486.53,0.229503,6.537101
2497.05,0.224668,6.537101
2610.79,0.215659,6.140871
2620.18,0.211368,6.140871
2735.32,0.203153,5.783116
2744.45,0.199267,5.783116
2859.19,0.191871,5.458800
2868.10,0.188336,5.458800
2986.37,0.180724,5.163705


==> DATA/ranging_cdf_data.csv <==
range_error_m,peak_m20,peak_m60,subspace_m20,subspace_m60
0.000000,0.000000,0.000000,0.000000,0.000000
0.006689,0.000000,0.000000,0.010076,0.016461
0.013378,0.000000,0.000000,0.017632,0.028807
0.020067,0.000000,0.000000,0.025189,0.041152
0.026756,0.000000,0.000000,0.032746,0.053498
0.033445,0.000000,0.000000,0.040302,0.065844
0.040134,0.000508,0.000000,0.050378,0.082305
0.046823,0.000508,0.000519,0.057935,0.094650
0.053512,0.000508,0.000519,0.065491,0.106996
0.060201,0.000508,0.000519,0.075567,0.123457
0.066890,0.000508,0.000519,0.083123,0.135802
0.073579,0.001017,0.001039,0.093199,0.152263
0.080268,0.001017,0.001039,0.098237,0.160494
0.086957,0.001017,0.001039,0.105793,0.172840
0.093645,0.001525,0.001039,0.115869,0.189300
0.100334,0.001525,0.001039,0.123426,0.201646
0.107023,0.001525,0.001039,0.133501,0.213992
0.113712,0.001525,0.001039,0.141058,0.226337
0.120401,0.001525,0.001039,0.148615,0.238683
0.127090,0.001525,0.001039,0.158690,0.255144
0.133779,0.001525,0.001039,0.163728,0.263374
0.140468,0.001525,0.001039,0.168766,0.275720
0.147157,0.001525,0.001039,0.178841,0.292181
0.153846,0.001525,0.001039,0.183879,0.296296
0.160535,0.001525,0.001039,0.193955,0.312757
0.167224,0.001525,0.001039,0.201511,0.325103
0.173913,0.001525,0.001039,0.211587,0.337449
0.180602,0.001525,0.001039,0.219144,0.345679
0.187291,0.001525,0.001039,0.224181,0.353909
0.193980,0.001525,0.001039,0.234257,0.370370
0.200669,0.001525,0.001039,0.244332,0.382716
0.207358,0.001525,0.001039,0.251889,0.395062
0.214047,0.002034,0.001039,0.259446,0.407407
0.220736,0.002034,0.001039,0.267003,0.415638
0.227425,0.002034,0.001039,0.274559,0.432099
0.234114,0.002034,0.001039,0.282116,0.440329
0.240803,0.002034,0.001558,0.289673,0.452675
0.247492,0.002034,0.001558,0.299748,0.465021
0.254181,0.002034,0.001558,0.307305,0.477366
0.260870,0.002542,0.001558,0.314861,0.485597
0.267559,0.003050,0.001558,0.322418,0.493827
0.274247,0.003559,0.001558,0.329975,0.506173
0.280936,0.003559,0.001558,0.337531,0.510288
0.287625,0.003559,0.001558,0.345088,0.522634
0.294314,0.003559,0.001558,0.355164,0.534979
0.301003,0.003559,0.001558,0.365239,0.543210
0.307692,0.003559,0.001558,0.370277,0.551440
0.314381,0.003559,0.001558,0.375315,0.555556
0.321070,0.003559,0.001558,0.385390,0.572016
0.327759,0.003559,0.001558,0.392947,0.584362
0.334448,0.003559,0.001558,0.400504,0.588477
0.341137,0.003559,0.001558,0.405542,0.592593
0.347826,0.003559,0.001558,0.415617,0.600823
0.354515,0.003559,0.001558,0.425693,0.613169
0.361204,0.003559,0.001558,0.430730,0.621399
0.367893,0.003559,0.001558,0.435768,0.625514
0.374582,0.003559,0.001558,0.443325,0.633745
0.381271,0.003559,0.001558,0.448363,0.641975
0.387960,0.003559,0.001558,0.458438,0.654321
0.394649,0.004067,0.001558,0.463476,0.662551
0.401338,0.004067,0.001558,0.471033,0.666667
0.408027,0.004067,0.001558,0.478589,0.674897
0.414716,0.004067,0.001558,0.481108,0.679012
0.421405,0.004067,0.001558,0.491184,0.691358
0.428094,0.004067,0.001558,0.498741,0.699588
0.434783,0.004067,0.001558,0.506297,0.707819
0.441472,0.004067,0.001558,0.511335,0.716049
0.448161,0.004067,0.001558,0.518892,0.724280
0.454849,0.004067,0.001558,0.528967,0.732510
0.461538,0.004067,0.001558,0.536524,0.736626
0.468227,0.004067,0.001558,0.539043,0.736626
0.474916,0.004067,0.001558,0.544081,0.744856
0.481605,0.004575,0.001558,0.549118,0.753086
0.488294,0.005084,0.001558,0.559194,0.761317
0.494983,0.005592,0.001558,0.564232,0.765432
0.501672,0.005592,0.001558,0.571788,0.769547
0.508361,0.005592,0.001558,0.576826,0.773663
0.515050,0.005592,0.001558,0.584383,0.786008
0.521739,0.005592,0.001558,0.591940,0.790123
0.528428,0.005592,0.001558,0.596977,0.798354
0.535117,0.005592,0.001558,0.602015,0.802469
0.541806,0.005592,0.001558,0.604534,0.806584
0.548495,0.005592,0.001558,0.614610,0.818930
0.555184,0.005592,0.001558,0.622166,0.823045
0.561873,0.006101,0.001558,0.627204,0.827160
0.568562,0.006101,0.001558,0.632242,0.831276
0.575251,0.006101,0.001558,0.634761,0.835391
0.581940,0.006101,0.001558,0.644836,0.843621
0.588629,0.006101,0.001558,0.649874,0.847737
0.595318,0.006101,0.001558,0.654912,0.851852
0.602007,0.006101,0.001558,0.662469,0.855967
0.608696,0.006101,0.001558,0.667506,0.860082
0.615385,0.006101,0.001558,0.677582,0.868313
0.622074,0.006101,0.001558,0.680101,0.872428
0.628763,0.006101,0.001558,0.685139,0.876543
0.635452,0.006101,0.001558,0.690176,0.880658
0.642140,0.006101,0.001558,0.692695,0.880658
0.648829,0.006101,0.001558,0.702771,0.888889
0.655518,0.006101,0.001558,0.705290,0.888889
0.662207,0.006101,0.001558,0.710327,0.893004
0.668896,0.006101,0.001558,0.715365,0.893004
0.675585,0.006101,0.001558,0.717884,0.893004
0.682274,0.006101,0.001558,0.722922,0.901235
0.688963,0.006101,0.001558,0.725441,0.905350
0.695652,0.006101,0.001558,0.725441,0.905350
0.702341,0.006101,0.002078,0.730479,0.905350
0.709030,0.006101,0.002078,0.735516,0.909465
0.715719,0.006101,0.002078,0.743073,0.913580
0.722408,0.006609,0.003117,0.748111,0.917695
0.729097,0.006609,0.003117,0.748111,0.917695
0.735786,0.007117,0.003117,0.748111,0.917695
0.742475,0.007626,0.003117,0.755668,0.917695
0.749164,0.008134,0.003636,0.760705,0.921811
0.755853,0.008134,0.003636,0.765743,0.925926
0.762542,0.008134,0.003636,0.768262,0.925926
0.769231,0.008134,0.004156,0.770781,0.925926
0.775920,0.008134,0.004156,0.778338,0.930041
0.782609,0.008134,0.004156,0.783375,0.934156
0.789298,0.008134,0.004156,0.785894,0.934156
0.795987,0.008134,0.004156,0.788413,0.934156
0.802676,0.008134,0.004156,0.790932,0.934156
0.809365,0.008134,0.004156,0.793451,0.934156
0.816054,0.008134,0.004156,0.795970,0.938272
0.822742,0.008134,0.004156,0.798489,0.938272
0.829431,0.008134,0.004156,0.801008,0.938272
0.836120,0.008134,0.004156,0.801008,0.938272
0.842809,0.008134,0.004156,0.806045,0.938272
0.849498,0.008134,0.004156,0.806045,0.938272
0.856187,0.008134,0.004156,0.811083,0.942387
0.862876,0.008134,0.004156,0.813602,0.942387
0.869565,0.008134,0.004156,0.816121,0.942387
0.876254,0.008134,0.004156,0.821159,0.950617
0.882943,0.008134,0.004675,0.826196,0.950617
0.889632,0.008134,0.004675,0.826196,0.950617
0.896321,0.008134,0.004675,0.828715,0.950617
0.903010,0.008134,0.004675,0.828715,0.950617
0.909699,0.008134,0.004675,0.833753,0.950617
0.916388,0.008134,0.004675,0.833753,0.950617
0.923077,0.008134,0.004675,0.836272,0.950617
0.929766,0.008134,0.004675,0.841310,0.950617
0.936455,0.008134,0.004675,0.846348,0.950617
0.943144,0.008134,0.004675,0.848866,0.954733
0.949833,0.008643,0.004675,0.848866,0.954733
0.956522,0.008643,0.004675,0.848866,0.954733
0.963211,0.008643,0.004675,0.851385,0.954733
0.969900,0.008643,0.004675,0.851385,0.954733
0.976589,0.008643,0.005195,0.853904,0.954733
0.983278,0.008643,0.005714,0.856423,0.954733
0.989967,0.008643,0.005714,0.856423,0.954733
0.996656,0.009151,0.005714,0.856423,0.954733
1.003344,0.009151,0.005714,0.856423,0.954733
1.010033,0.009151,0.005714,0.856423,0.954733
1.016722,0.009151,0.005714,0.861461,0.958848
1.023411,0.009151,0.005714,0.863980,0.958848
1.030100,0.009151,0.005714,0.866499,0.958848
1.036789,0.009151,0.005714,0.869018,0.958848
1.043478,0.009151,0.005714,0.871537,0.958848
1.050167,0.009151,0.006234,0.874055,0.958848
1.056856,0.009151,0.006234,0.874055,0.958848
1.063545,0.009151,0.006234,0.874055,0.958848
1.070234,0.009151,0.006753,0.876574,0.958848
1.076923,0.009151,0.006753,0.879093,0.958848
1.083612,0.009151,0.006753,0.881612,0.962963
1.090301,0.009151,0.006753,0.881612,0.962963
1.096990,0.009151,0.006753,0.884131,0.962963
1.103679,0.009659,0.006753,0.886650,0.962963
1.110368,0.009659,0.006753,0.886650,0.962963
1.117057,0.009659,0.006753,0.889169,0.962963
1.123746,0.010168,0.006753,0.889169,0.962963
1.130435,0.010168,0.006753,0.889169,0.962963
1.137124,0.010168,0.006753,0.891688,0.962963
1.143813,0.010168,0.006753,0.891688,0.962963
1.150502,0.010168,0.006753,0.891688,0.962963
1.157191,0.010168,0.006753,0.891688,0.962963
1.163880,0.010168,0.006753,0.891688,0.962963
1.170569,0.010168,0.006753,0.891688,0.962963
1.177258,0.010168,0.006753,0.894207,0.967078
1.183946,0.010168,0.006753,0.894207,0.967078
1.190635,0.010168,0.006753,0.894207,0.967078
1.197324,0.010168,0.006753,0.894207,0.967078
1.204013,0.010168,0.006753,0.894207,0.967078
1.210702,0.010168,0.006753,0.896725,0.967078
1.217391,0.010168,0.006753,0.896725,0.967078
1.224080,0.010168,0.006753,0.896725,0.967078
1.230769,0.010168,0.007273,0.896725,0.967078
1.237458,0.010168,0.007273,0.899244,0.967078
1.244147,0.010168,0.007273,0.899244,0.967078
1.250836,0.010168,0.007273,0.899244,0.967078
1.257525,0.010168,0.007792,0.899244,0.967078
1.264214,0.010676,0.007792,0.901763,0.967078
1.270903,0.010676,0.007792,0.904282,0.971193
1.277592,0.010676,0.007792,0.904282,0.971193
1.284281,0.010676,0.007792,0.904282,0.971193
1.290970,0.010676,0.007792,0.904282,0.971193
1.297659,0.010676,0.007792,0.904282,0.971193
1.304348,0.010676,0.007792,0.904282,0.971193
1.311037,0.010676,0.007792,0.904282,0.971193
1.317726,0.010676,0.007792,0.904282,0.971193
1.324415,0.010676,0.007792,0.904282,0.971193
1.331104,0.011185,0.007792,0.904282,0.971193
1.337793,0.011185,0.007792,0.904282,0.971193
1.344482,0.011185,0.007792,0.906801,0.971193
1.351171,0.011185,0.007792,0.906801,0.971193
1.357860,0.011185,0.007792,0.906801,0.971193
1.364548,0.011185,0.007792,0.909320,0.971193
1.371237,0.011185,0.007792,0.909320,0.971193
1.377926,0.011185,0.007792,0.909320,0.971193
1.384615,0.011185,0.007792,0.909320,0.971193
1.391304,0.011185,0.007792,0.909320,0.971193
1.397993,0.011185,0.008312,0.911839,0.971193
1.404682,0.011693,0.008312,0.911839,0.971193
1.411371,0.011693,0.008312,0.911839,0.971193
1.418060,0.011693,0.008312,0.911839,0.971193
1.424749,0.011693,0.008312,0.911839,0.971193
1.431438,0.011693,0.008312,0.914358,0.971193
1.438127,0.012201,0.008312,0.914358,0.971193
1.444816,0.012201,0.008312,0.914358,0.971193
1.451505,0.012201,0.008312,0.914358,0.971193
1.458194,0.012201,0.008312,0.914358,0.971193
1.464883,0.012710,0.008312,0.916877,0.971193
1.471572,0.012710,0.008312,0.919395,0.971193
1.478261,0.012710,0.008312,0.919395,0.971193
1.484950,0.012710,0.008312,0.919395,0.971193
1.491639,0.012710,0.008312,0.919395,0.971193
1.498328,0.012710,0.008312,0.921914,0.971193
1.505017,0.012710,0.008312,0.921914,0.971193
1.511706,0.012710,0.008831,0.921914,0.971193
1.518395,0.012710,0.009351,0.921914,0.971193
1.525084,0.012710,0.009351,0.921914,0.971193
1.531773,0.012710,0.009351,0.921914,0.971193
1.538462,0.012710,0.009351,0.921914,0.971193
1.545151,0.012710,0.009351,0.921914,0.971193
1.551839,0.012710,0.009351,0.921914,0.971193
1.558528,0.012710,0.009351,0.921914,0.971193
1.565217,0.013218,0.009351,0.921914,0.971193
1.571906,0.013218,0.009351,0.921914,0.971193
1.578595,0.013218,0.009351,0.921914,0.971193
1.585284,0.013218,0.009351,0.921914,0.971193
1.591973,0.013726,0.009351,0.924433,0.971193
1.598662,0.013726,0.009351,0.924433,0.971193
1.605351,0.013726,0.009351,0.924433,0.971193
1.612040,0.013726,0.009351,0.924433,0.971193
1.618729,0.013726,0.009351,0.924433,0.971193
1.625418,0.013726,0.009351,0.924433,0.971193
1.632107,0.013726,0.009351,0.924433,0.971193
1.638796,0.013726,0.009351,0.924433,0.971193
1.645485,0.013726,0.009351,0.924433,0.971193
1.652174,0.013726,0.009351,0.924433,0.971193
1.658863,0.014235,0.009351,0.924433,0.971193
1.665552,0.014235,0.009351,0.924433,0.971193
1.672241,0.014235,0.009351,0.924433,0.971193
1.678930,0.014235,0.009870,0.924433,0.971193
1.685619,0.014235,0.009870,0.924433,0.971193
1.692308,0.014235,0.009870,0.924433,0.971193
1.698997,0.014235,0.009870,0.924433,0.971193
1.705686,0.014235,0.009870,0.924433,0.971193
1.712375,0.014235,0.009870,0.924433,0.971193
1.719064,0.014743,0.009870,0.924433,0.971193
1.725753,0.014743,0.009870,0.924433,0.971193
1.732441,0.014743,0.009870,0.924433,0.971193
1.739130,0.014743,0.009870,0.924433,0.971193
1.745819,0.014743,0.009870,0.924433,0.971193
1.752508,0.014743,0.009870,0.924433,0.971193
1.759197,0.014743,0.009870,0.924433,0.971193
1.765886,0.014743,0.009870,0.926952,0.971193
1.772575,0.014743,0.009870,0.926952,0.971193
1.779264,0.014743,0.009870,0.926952,0.971193
1.785953,0.014743,0.009870,0.926952,0.971193
1.792642,0.014743,0.009870,0.929471,0.971193
1.799331,0.014743,0.009870,0.929471,0.971193
1.806020,0.014743,0.009870,0.929471,0.971193
1.812709,0.015252,0.009870,0.929471,0.971193
1.819398,0.015252,0.009870,0.929471,0.971193
1.826087,0.015252,0.009870,0.929471,0.971193
1.832776,0.015252,0.009870,0.931990,0.971193
1.839465,0.015252,0.010390,0.931990,0.971193
1.846154,0.015252,0.010390,0.931990,0.971193
1.852843,0.015252,0.010390,0.931990,0.971193
1.859532,0.015252,0.010390,0.931990,0.971193
1.866221,0.015252,0.010390,0.931990,0.971193
1.872910,0.015252,0.010390,0.931990,0.971193
1.879599,0.015252,0.010390,0.931990,0.971193
1.886288,0.015760,0.010390,0.931990,0.971193
1.892977,0.015760,0.010390,0.931990,0.971193
1.899666,0.015760,0.010390,0.934509,0.971193
1.906355,0.015760,0.010390,0.934509,0.971193
1.913043,0.015760,0.010390,0.934509,0.971193
1.919732,0.016268,0.010390,0.934509,0.971193
1.926421,0.016268,0.010390,0.934509,0.971193
1.933110,0.016268,0.010390,0.934509,0.971193
1.939799,0.016268,0.010390,0.934509,0.971193
1.946488,0.016268,0.010390,0.934509,0.971193
1.953177,0.016268,0.010390,0.937028,0.971193
1.959866,0.016268,0.010390,0.937028,0.971193
1.966555,0.016268,0.010390,0.937028,0.971193
1.973244,0.016268,0.010390,0.937028,0.971193
1.979933,0.016268,0.010390,0.937028,0.971193
1.986622,0.016268,0.010390,0.937028,0.971193
1.993311,0.016268,0.010390,0.939547,0.971193
2.000000,0.016268,0.010390,0.939547,0.971193

